Search for the wide-orbit massive companion of XO-7b in the follow-up radial-velocity and transit-timing data: no significant clues

XO-7b is a hot Jupiter transiting a $V = 10.52$ mag G0V-type star. The planetary system is interesting because the linear slope in the discovery radial-velocity (RV) data indicated a wide-orbit massive companion. In 2020 we started an RV campaign for the system with the main scientific goal to follow-up this linear slope, and to put constraints on the orbital period of the companion. Furthermore, we aimed at refining the system parameters and we wanted to probe transit timing variations (TTVs) of XO-7b in order to search for long-term dynamical signs of the companion of XO-7b in the observed-minus-calculated (O-C) data of mid-transit times. Apart from the discovery RVs, we obtained and analyzed 20 follow-up RV observations and TESS photometric data. The previously observed significant linear RV slope was not confirmed with the follow-up RV data, where we detected only a marginal linear slope with the opposite trend. If the announced companion really exists, the most convincing explanation is that both RV datasets were collected near its quadrature position. Based on the RVs we estimated the minimum orbital period, which is $P_\mathrm{orb,min,3} \gtrsim 7900 \pm 1660$ d, and the 'minimum' minimum mass of the companion, which is $(M_3 \sin i)_\mathrm{min} = 16.7 \pm 3.5~\mathrm{M_{Jup}}$. We did not find significant evidence of the companion of XO-7b in the O-C dataset of mid-transit times. We can again conclude that if the announced companion really exists, this is in agreement with previous results that distant companions of exoplanets are only known by RV solutions.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
